Uniform Interpolation Constrained Geodesic Learning on Data Manifold

In this paper, we propose a method to learn a minimizing geodesic within a data manifold. Along the learned geodesic, our method can generate high-quality interpolations between two given data samples. Specifically, we use an autoencoder network to map data samples into latent space and perform interpolation via an interpolation network. We add prior geometric information to regularize our autoencoder for the convexity of representations so that for any given interpolation approach, the generated interpolations remain within the distribution of the data manifold. Before the learning of a geodesic, a proper Riemannianmetric should be defined. Therefore, we induce a Riemannian metric by the canonical metric in the Euclidean space which the data manifold is isometrically immersed in. Based on this defined Riemannian metric, we introduce a constant speed loss and a minimizing geodesic loss to regularize the interpolation network to generate uniform interpolation along the learned geodesic on the manifold. We provide a theoretical analysis of our model and use image translation as an example to demonstrate the effectiveness of our method.

==> mnist_scatter/157/args.txt <==
AE=AAE
alpha=20
batchSize=64
beta=0.01
beta1=0.9
ckptdir=results/test_Train_batches_Mnist_scatter_20200603-16_33_02/models
coe_err_Jx=0.01
coe_err_Jx_t=0.01
coe_err_L1=20.0
coe_err_Orth_d2t_Jx_t=0.001
coe_err_dt_norm=1
coe_err_gan=0.1
cuda=True
dataroot=./mnist
dataset=mnist
del_old_log=True
delta=0.01
delta_t=0.01
delta_z=0.01
func_call=test_Train_batches_Mnist_scatter
gamma=1.0
geodesic_w=10.0
gpus=[0]
imageSize=32
imgsdir=results/test_Train_batches_Mnist_scatter_20200603-16_33_02/images
jcbSize=2
logfile=results/test_Train_batches_Mnist_scatter_20200603-16_33_02/log.txt
lrD=0.0001
lrDecay=1.0
lrG=0.0001
lrinterp=0.01
manualSeed=None
nc=1
ndf=64
netD=
netG=results/test_Train_AAE_Mnist_2_donut_20200516-10_50_20/models/G_ema_epoch_00200.pth
ngf=64
ngpu=1
niter=15
num_row=20
num_t=10
num_t_samples=10
nz=2
outdir=results/test_Train_batches_Mnist_scatter_20200603-16_33_02
outf=results/test_Train_batches_Mnist_scatter_20200603-16_33_02
print_iters=1000
python_file=/home/gengcong/user/code/localized-gan/train_run.py
resume_path=
save_images=False
speed_w=1.0
tb_logdir=name0:results/test_Train_batches_Mnist_scatter_20200603-16_33_02/tb
tbdir=results/test_Train_batches_Mnist_scatter_20200603-16_33_02/tb
test_model_path=
theta=0.1
time_str=20200603-16_33_02
var=3.0
weight_geodesic=0.05
workers=3
z_type=randn


==> mnist_scatter/157/log.txt <==
OrderedDict([('python_file',
              '/home/gengcong/user/code/localized-gan/train_run.py'),
             ('time_str', '20200603-16_33_02'),
             ('func_call', 'test_Train_batches_Mnist_scatter'),
             ('outdir',
              'results/test_Train_batches_Mnist_scatter_20200603-16_33_02'),
             ('ckptdir',
              'results/test_Train_batches_Mnist_scatter_20200603-16_33_02/models'),
             ('resume_path', ''),
             ('del_old_log', True),
             ('tbdir',
              'results/test_Train_batches_Mnist_scatter_20200603-16_33_02/tb'),
             ('tb_logdir',
              'name0:results/test_Train_batches_Mnist_scatter_20200603-16_33_02/tb'),
             ('logfile',
              'results/test_Train_batches_Mnist_scatter_20200603-16_33_02/log.txt'),
             ('gpus', [0]),
             ('argv_str',
              '------------------------------------------------------------'),
             ('dataset', 'mnist'),
             ('dataroot', './mnist'),
             ('imageSize', 32),
             ('nc', 1),
             ('batchSize', 64),
             ('cuda', True),
             ('workers', 3),
             ('lrD', 0.0001),
             ('lrG', 0.0001),
             ('lrDecay', 1.0),
             ('lrinterp', 0.01),
             ('print_iters', 1000),
             ('niter', 15),
             ('nz', 2),
             ('var', 3.0),
             ('jcbSize', 2),
             ('theta', 0.1),
             ('delta', 0.01),
             ('delta_t', 0.01),
             ('geodesic_w', 10.0),
             ('speed_w', 1.0),
             ('weight_geodesic', 0.05),
             ('num_t_samples', 10),
             ('save_images', False),
             ('netG',
              'results/test_Train_AAE_Mnist_2_donut_20200516-10_50_20/models/G_ema_epoch_00200.pth'),
             ('num_t', 10),
             ('num_row', 20),
             ('delta_z', 0.01),
             ('AE', 'AAE')]) [results/test_Train_batches_Mnist_scatter_20200603-16_33_02/log.txt INFO][torch_utils.py:get_tbwriter_logger_checkpoint():201][2020/06/03 16:33:02.634]
=> loading dataset: mnist [results/test_Train_batches_Mnist_scatter_20200603-16_33_02/log.txt INFO][train_gc.py:data_loading():56][2020/06/03 16:33:03.567]
DataParallel(
  (module): Net_G_x_z_t(
    (Net_G_x_z): _netG(
      (encoder): Sequential(
        (0): Conv2d(1, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (1): LeakyReLU(negative_slope=0.2, inplace=True)
        (2): Conv2d(64, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (3): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (4): LeakyReLU(negative_slope=0.2, inplace=True)
        (5): Conv2d(128, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (6): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (7): LeakyReLU(negative_slope=0.2, inplace=True)
        (8): Conv2d(256, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (9): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (10): LeakyReLU(negative_slope=0.2, inplace=True)
        (11): Conv2d(512, 2, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (12): BatchNorm2d(2, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      )
      (decoder): Sequential(
        (0): LeakyReLU(negative_slope=0.2, inplace=True)
        (1): ConvTranspose2d(2, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (2): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (3): ReLU(inplace=True)
        (4): ConvTranspose2d(512, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (5): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (6): ReLU(inplace=True)
        (7): ConvTranspose2d(256, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (8): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (9): ReLU(inplace=True)
        (10): ConvTranspose2d(128, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (11): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (12): ReLU(inplace=True)
        (13): ConvTranspose2d(64, 1, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (14): Tanh()
      )
    )
    (encoder): Sequential(
      (0): Conv2d(1, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (1): LeakyReLU(negative_slope=0.2, inplace=True)
      (2): Conv2d(64, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (3): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (4): LeakyReLU(negative_slope=0.2, inplace=True)
      (5): Conv2d(128, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (6): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (7): LeakyReLU(negative_slope=0.2, inplace=True)
      (8): Conv2d(256, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (9): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (10): LeakyReLU(negative_slope=0.2, inplace=True)
      (11): Conv2d(512, 2, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (12): BatchNorm2d(2, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    )
    (decoder): Sequential(
      (0): LeakyReLU(negative_slope=0.2, inplace=True)
      (1): ConvTranspose2d(2, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (2): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (3): ReLU(inplace=True)
      (4): ConvTranspose2d(512, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (5): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (6): ReLU(inplace=True)
      (7): ConvTranspose2d(256, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (8): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (9): ReLU(inplace=True)
      (10): ConvTranspose2d(128, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (11): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (12): ReLU(inplace=True)
      (13): ConvTranspose2d(64, 1, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (14): Tanh()
    )
  )
) [results/test_Train_batches_Mnist_scatter_20200603-16_33_02/log.txt INFO][train_gc.py:interp_batches_scatter():967][2020/06/03 16:33:09.074]


==> mnist_scatter/214/args.txt <==
AE=AAE
alpha=20
batchSize=64
beta=0.01
beta1=0.9
ckptdir=results/test_Train_batches_Mnist_scatter_20200603-16_04_50/models
coe_err_Jx=0.01
coe_err_Jx_t=0.01
coe_err_L1=20.0
coe_err_Orth_d2t_Jx_t=0.001
coe_err_dt_norm=1
coe_err_gan=0.1
cuda=True
dataroot=./mnist
dataset=mnist
del_old_log=True
delta=0.01
delta_t=0.01
delta_z=0.01
func_call=test_Train_batches_Mnist_scatter
gamma=1.0
geodesic_w=10.0
gpus=[0]
imageSize=32
imgsdir=results/test_Train_batches_Mnist_scatter_20200603-16_04_50/images
jcbSize=2
logfile=results/test_Train_batches_Mnist_scatter_20200603-16_04_50/log.txt
lrD=0.0001
lrDecay=0.8
lrG=0.0001
lrinterp=0.01
manualSeed=None
nc=1
ndf=64
netD=
netG=results/test_Train_AAE_Mnist_2_donut_20200516-10_50_20/models/G_ema_epoch_00200.pth
ngf=64
ngpu=1
niter=15
num_row=20
num_t=10
num_t_samples=10
nz=2
outdir=results/test_Train_batches_Mnist_scatter_20200603-16_04_50
outf=results/test_Train_batches_Mnist_scatter_20200603-16_04_50
print_iters=1000
python_file=/home/gengcong/user/code/localized-gan/train_run.py
resume_path=
save_images=False
speed_w=1.0
tb_logdir=name0:results/test_Train_batches_Mnist_scatter_20200603-16_04_50/tb
tbdir=results/test_Train_batches_Mnist_scatter_20200603-16_04_50/tb
test_model_path=
theta=0.1
time_str=20200603-16_04_50
var=3.0
weight_geodesic=0.05
workers=2
z_type=randn


==> mnist_scatter/214/log.txt <==
OrderedDict([('python_file',
              '/home/gengcong/user/code/localized-gan/train_run.py'),
             ('time_str', '20200603-16_04_50'),
             ('func_call', 'test_Train_batches_Mnist_scatter'),
             ('outdir',
              'results/test_Train_batches_Mnist_scatter_20200603-16_04_50'),
             ('ckptdir',
              'results/test_Train_batches_Mnist_scatter_20200603-16_04_50/models'),
             ('resume_path', ''),
             ('del_old_log', True),
             ('tbdir',
              'results/test_Train_batches_Mnist_scatter_20200603-16_04_50/tb'),
             ('tb_logdir',
              'name0:results/test_Train_batches_Mnist_scatter_20200603-16_04_50/tb'),
             ('logfile',
              'results/test_Train_batches_Mnist_scatter_20200603-16_04_50/log.txt'),
             ('gpus', [0]),
             ('argv_str',
              '------------------------------------------------------------'),
             ('dataset', 'mnist'),
             ('dataroot', './mnist'),
             ('imageSize', 32),
             ('nc', 1),
             ('batchSize', 64),
             ('cuda', True),
             ('workers', 2),
             ('lrD', 0.0001),
             ('lrG', 0.0001),
             ('lrDecay', 0.8),
             ('lrinterp', 0.01),
             ('print_iters', 1000),
             ('niter', 15),
             ('nz', 2),
             ('var', 3.0),
             ('jcbSize', 2),
             ('theta', 0.1),
             ('delta', 0.01),
             ('delta_t', 0.01),
             ('geodesic_w', 10.0),
             ('speed_w', 1.0),
             ('weight_geodesic', 0.05),
             ('num_t_samples', 10),
             ('save_images', False),
             ('netG',
              'results/test_Train_AAE_Mnist_2_donut_20200516-10_50_20/models/G_ema_epoch_00200.pth'),
             ('num_t', 10),
             ('num_row', 20),
             ('delta_z', 0.01),
             ('AE', 'AAE')]) [results/test_Train_batches_Mnist_scatter_20200603-16_04_50/log.txt INFO][torch_utils.py:get_tbwriter_logger_checkpoint():201][2020/06/03 16:04:50.668]
=> loading dataset: mnist [results/test_Train_batches_Mnist_scatter_20200603-16_04_50/log.txt INFO][train_gc.py:data_loading():56][2020/06/03 16:04:51.709]
DataParallel(
  (module): Net_G_x_z_t(
    (Net_G_x_z): _netG(
      (encoder): Sequential(
        (0): Conv2d(1, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (1): LeakyReLU(negative_slope=0.2, inplace=True)
        (2): Conv2d(64, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (3): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (4): LeakyReLU(negative_slope=0.2, inplace=True)
        (5): Conv2d(128, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (6): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (7): LeakyReLU(negative_slope=0.2, inplace=True)
        (8): Conv2d(256, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (9): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (10): LeakyReLU(negative_slope=0.2, inplace=True)
        (11): Conv2d(512, 2, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (12): BatchNorm2d(2, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      )
      (decoder): Sequential(
        (0): LeakyReLU(negative_slope=0.2, inplace=True)
        (1): ConvTranspose2d(2, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (2): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (3): ReLU(inplace=True)
        (4): ConvTranspose2d(512, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (5): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (6): ReLU(inplace=True)
        (7): ConvTranspose2d(256, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (8): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (9): ReLU(inplace=True)
        (10): ConvTranspose2d(128, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (11): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (12): ReLU(inplace=True)
        (13): ConvTranspose2d(64, 1, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (14): Tanh()
      )
    )
    (encoder): Sequential(
      (0): Conv2d(1, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (1): LeakyReLU(negative_slope=0.2, inplace=True)
      (2): Conv2d(64, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (3): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (4): LeakyReLU(negative_slope=0.2, inplace=True)
      (5): Conv2d(128, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (6): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (7): LeakyReLU(negative_slope=0.2, inplace=True)
      (8): Conv2d(256, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (9): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (10): LeakyReLU(negative_slope=0.2, inplace=True)
      (11): Conv2d(512, 2, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (12): BatchNorm2d(2, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    )
    (decoder): Sequential(
      (0): LeakyReLU(negative_slope=0.2, inplace=True)
      (1): ConvTranspose2d(2, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (2): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (3): ReLU(inplace=True)
      (4): ConvTranspose2d(512, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (5): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (6): ReLU(inplace=True)
      (7): ConvTranspose2d(256, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (8): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (9): ReLU(inplace=True)
      (10): ConvTranspose2d(128, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (11): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (12): ReLU(inplace=True)
      (13): ConvTranspose2d(64, 1, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (14): Tanh()
    )
  )
) [results/test_Train_batches_Mnist_scatter_20200603-16_04_50/log.txt INFO][train_gc.py:interp_batches_scatter():967][2020/06/03 16:04:55.338]


==> mnist_scatter/294/args.txt <==
AE=AAE
alpha=20
batchSize=64
beta=0.01
beta1=0.9
ckptdir=results/test_Train_batches_Mnist_scatter_20200603-16_05_27/models
coe_err_Jx=0.01
coe_err_Jx_t=0.01
coe_err_L1=20.0
coe_err_Orth_d2t_Jx_t=0.001
coe_err_dt_norm=1
coe_err_gan=0.1
cuda=True
dataroot=./mnist
dataset=mnist
del_old_log=True
delta=0.01
delta_t=0.01
delta_z=0.01
func_call=test_Train_batches_Mnist_scatter
gamma=1.0
geodesic_w=10.0
gpus=[0]
imageSize=32
imgsdir=results/test_Train_batches_Mnist_scatter_20200603-16_05_27/images
jcbSize=2
logfile=results/test_Train_batches_Mnist_scatter_20200603-16_05_27/log.txt
lrD=0.0001
lrDecay=0.8
lrG=0.0001
lrinterp=0.01
manualSeed=None
nc=1
ndf=64
netD=
netG=results/test_Train_AAE_Mnist_2_donut_20200516-10_50_20/models/G_ema_epoch_00200.pth
ngf=64
ngpu=1
niter=15
num_row=20
num_t=10
num_t_samples=10
nz=2
outdir=results/test_Train_batches_Mnist_scatter_20200603-16_05_27
outf=results/test_Train_batches_Mnist_scatter_20200603-16_05_27
print_iters=1000
python_file=/home/gengcong/user/code/localized-gan/train_run.py
resume_path=
save_images=False
speed_w=1.0
tb_logdir=name0:results/test_Train_batches_Mnist_scatter_20200603-16_05_27/tb
tbdir=results/test_Train_batches_Mnist_scatter_20200603-16_05_27/tb
test_model_path=
theta=0.1
time_str=20200603-16_05_27
var=3.0
weight_geodesic=0.05
workers=3
z_type=randn


==> mnist_scatter/294/log.txt <==
OrderedDict([('python_file',
              '/home/gengcong/user/code/localized-gan/train_run.py'),
             ('time_str', '20200603-16_05_27'),
             ('func_call', 'test_Train_batches_Mnist_scatter'),
             ('outdir',
              'results/test_Train_batches_Mnist_scatter_20200603-16_05_27'),
             ('ckptdir',
              'results/test_Train_batches_Mnist_scatter_20200603-16_05_27/models'),
             ('resume_path', ''),
             ('del_old_log', True),
             ('tbdir',
              'results/test_Train_batches_Mnist_scatter_20200603-16_05_27/tb'),
             ('tb_logdir',
              'name0:results/test_Train_batches_Mnist_scatter_20200603-16_05_27/tb'),
             ('logfile',
              'results/test_Train_batches_Mnist_scatter_20200603-16_05_27/log.txt'),
             ('gpus', [0]),
             ('argv_str',
              '------------------------------------------------------------'),
             ('dataset', 'mnist'),
             ('dataroot', './mnist'),
             ('imageSize', 32),
             ('nc', 1),
             ('batchSize', 64),
             ('cuda', True),
             ('workers', 3),
             ('lrD', 0.0001),
             ('lrG', 0.0001),
             ('lrDecay', 0.8),
             ('lrinterp', 0.01),
             ('print_iters', 1000),
             ('niter', 15),
             ('nz', 2),
             ('var', 3.0),
             ('jcbSize', 2),
             ('theta', 0.1),
             ('delta', 0.01),
             ('delta_t', 0.01),
             ('geodesic_w', 10.0),
             ('speed_w', 1.0),
             ('weight_geodesic', 0.05),
             ('num_t_samples', 10),
             ('save_images', False),
             ('netG',
              'results/test_Train_AAE_Mnist_2_donut_20200516-10_50_20/models/G_ema_epoch_00200.pth'),
             ('num_t', 10),
             ('num_row', 20),
             ('delta_z', 0.01),
             ('AE', 'AAE')]) [results/test_Train_batches_Mnist_scatter_20200603-16_05_27/log.txt INFO][torch_utils.py:get_tbwriter_logger_checkpoint():201][2020/06/03 16:05:28.007]
=> loading dataset: mnist [results/test_Train_batches_Mnist_scatter_20200603-16_05_27/log.txt INFO][train_gc.py:data_loading():56][2020/06/03 16:05:29.067]
DataParallel(
  (module): Net_G_x_z_t(
    (Net_G_x_z): _netG(
      (encoder): Sequential(
        (0): Conv2d(1, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (1): LeakyReLU(negative_slope=0.2, inplace=True)
        (2): Conv2d(64, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (3): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (4): LeakyReLU(negative_slope=0.2, inplace=True)
        (5): Conv2d(128, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (6): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (7): LeakyReLU(negative_slope=0.2, inplace=True)
        (8): Conv2d(256, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (9): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (10): LeakyReLU(negative_slope=0.2, inplace=True)
        (11): Conv2d(512, 2, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (12): BatchNorm2d(2, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      )
      (decoder): Sequential(
        (0): LeakyReLU(negative_slope=0.2, inplace=True)
        (1): ConvTranspose2d(2, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (2): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (3): ReLU(inplace=True)
        (4): ConvTranspose2d(512, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (5): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (6): ReLU(inplace=True)
        (7): ConvTranspose2d(256, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (8): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (9): ReLU(inplace=True)
        (10): ConvTranspose2d(128, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (11): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (12): ReLU(inplace=True)
        (13): ConvTranspose2d(64, 1, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (14): Tanh()
      )
    )
    (encoder): Sequential(
      (0): Conv2d(1, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (1): LeakyReLU(negative_slope=0.2, inplace=True)
      (2): Conv2d(64, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (3): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (4): LeakyReLU(negative_slope=0.2, inplace=True)
      (5): Conv2d(128, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (6): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (7): LeakyReLU(negative_slope=0.2, inplace=True)
      (8): Conv2d(256, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (9): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (10): LeakyReLU(negative_slope=0.2, inplace=True)
      (11): Conv2d(512, 2, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (12): BatchNorm2d(2, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    )
    (decoder): Sequential(
      (0): LeakyReLU(negative_slope=0.2, inplace=True)
      (1): ConvTranspose2d(2, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (2): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (3): ReLU(inplace=True)
      (4): ConvTranspose2d(512, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (5): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (6): ReLU(inplace=True)
      (7): ConvTranspose2d(256, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (8): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (9): ReLU(inplace=True)
      (10): ConvTranspose2d(128, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (11): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (12): ReLU(inplace=True)
      (13): ConvTranspose2d(64, 1, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (14): Tanh()
    )
  )
) [results/test_Train_batches_Mnist_scatter_20200603-16_05_27/log.txt INFO][train_gc.py:interp_batches_scatter():967][2020/06/03 16:05:32.731]


==> mnist_scatter/59/args.txt <==
AE=AAE
alpha=20
batchSize=64
beta=0.01
beta1=0.9
ckptdir=results/test_Train_batches_Mnist_scatter_20200603-16_04_09/models
coe_err_Jx=0.01
coe_err_Jx_t=0.01
coe_err_L1=20.0
coe_err_Orth_d2t_Jx_t=0.001
coe_err_dt_norm=1
coe_err_gan=0.1
cuda=True
dataroot=./mnist
dataset=mnist
del_old_log=True
delta=0.01
delta_t=0.01
delta_z=0.01
func_call=test_Train_batches_Mnist_scatter
gamma=1.0
geodesic_w=10.0
gpus=[0]
imageSize=32
imgsdir=results/test_Train_batches_Mnist_scatter_20200603-16_04_09/images
jcbSize=2
logfile=results/test_Train_batches_Mnist_scatter_20200603-16_04_09/log.txt
lrD=0.0001
lrDecay=0.8
lrG=0.0001
lrinterp=0.01
manualSeed=None
nc=1
ndf=64
netD=
netG=results/test_Train_AAE_Mnist_2_donut_20200516-10_50_20/models/G_ema_epoch_00200.pth
ngf=64
ngpu=1
niter=15
num_row=20
num_t=10
num_t_samples=10
nz=2
outdir=results/test_Train_batches_Mnist_scatter_20200603-16_04_09
outf=results/test_Train_batches_Mnist_scatter_20200603-16_04_09
print_iters=1000
python_file=/home/gengcong/user/code/localized-gan/train_run.py
resume_path=
save_images=False
speed_w=1.0
tb_logdir=name0:results/test_Train_batches_Mnist_scatter_20200603-16_04_09/tb
tbdir=results/test_Train_batches_Mnist_scatter_20200603-16_04_09/tb
test_model_path=
theta=0.1
time_str=20200603-16_04_09
var=3.0
weight_geodesic=0.05
workers=1
z_type=randn


==> mnist_scatter/59/log.txt <==
OrderedDict([('python_file',
              '/home/gengcong/user/code/localized-gan/train_run.py'),
             ('time_str', '20200603-16_04_09'),
             ('func_call', 'test_Train_batches_Mnist_scatter'),
             ('outdir',
              'results/test_Train_batches_Mnist_scatter_20200603-16_04_09'),
             ('ckptdir',
              'results/test_Train_batches_Mnist_scatter_20200603-16_04_09/models'),
             ('resume_path', ''),
             ('del_old_log', True),
             ('tbdir',
              'results/test_Train_batches_Mnist_scatter_20200603-16_04_09/tb'),
             ('tb_logdir',
              'name0:results/test_Train_batches_Mnist_scatter_20200603-16_04_09/tb'),
             ('logfile',
              'results/test_Train_batches_Mnist_scatter_20200603-16_04_09/log.txt'),
             ('gpus', [0]),
             ('argv_str',
              '------------------------------------------------------------'),
             ('dataset', 'mnist'),
             ('dataroot', './mnist'),
             ('imageSize', 32),
             ('nc', 1),
             ('batchSize', 64),
             ('cuda', True),
             ('workers', 1),
             ('lrD', 0.0001),
             ('lrG', 0.0001),
             ('lrDecay', 0.8),
             ('lrinterp', 0.01),
             ('print_iters', 1000),
             ('niter', 15),
             ('nz', 2),
             ('var', 3.0),
             ('jcbSize', 2),
             ('theta', 0.1),
             ('delta', 0.01),
             ('delta_t', 0.01),
             ('geodesic_w', 10.0),
             ('speed_w', 1.0),
             ('weight_geodesic', 0.05),
             ('num_t_samples', 10),
             ('save_images', False),
             ('netG',
              'results/test_Train_AAE_Mnist_2_donut_20200516-10_50_20/models/G_ema_epoch_00200.pth'),
             ('num_t', 10),
             ('num_row', 20),
             ('delta_z', 0.01),
             ('AE', 'AAE')]) [results/test_Train_batches_Mnist_scatter_20200603-16_04_09/log.txt INFO][torch_utils.py:get_tbwriter_logger_checkpoint():201][2020/06/03 16:04:09.271]
=> loading dataset: mnist [results/test_Train_batches_Mnist_scatter_20200603-16_04_09/log.txt INFO][train_gc.py:data_loading():56][2020/06/03 16:04:10.238]
DataParallel(
  (module): Net_G_x_z_t(
    (Net_G_x_z): _netG(
      (encoder): Sequential(
        (0): Conv2d(1, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (1): LeakyReLU(negative_slope=0.2, inplace=True)
        (2): Conv2d(64, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (3): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (4): LeakyReLU(negative_slope=0.2, inplace=True)
        (5): Conv2d(128, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (6): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (7): LeakyReLU(negative_slope=0.2, inplace=True)
        (8): Conv2d(256, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (9): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (10): LeakyReLU(negative_slope=0.2, inplace=True)
        (11): Conv2d(512, 2, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (12): BatchNorm2d(2, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      )
      (decoder): Sequential(
        (0): LeakyReLU(negative_slope=0.2, inplace=True)
        (1): ConvTranspose2d(2, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (2): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (3): ReLU(inplace=True)
        (4): ConvTranspose2d(512, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (5): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (6): ReLU(inplace=True)
        (7): ConvTranspose2d(256, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (8): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (9): ReLU(inplace=True)
        (10): ConvTranspose2d(128, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (11): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (12): ReLU(inplace=True)
        (13): ConvTranspose2d(64, 1, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (14): Tanh()
      )
    )
    (encoder): Sequential(
      (0): Conv2d(1, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (1): LeakyReLU(negative_slope=0.2, inplace=True)
      (2): Conv2d(64, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (3): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (4): LeakyReLU(negative_slope=0.2, inplace=True)
      (5): Conv2d(128, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (6): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (7): LeakyReLU(negative_slope=0.2, inplace=True)
      (8): Conv2d(256, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (9): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (10): LeakyReLU(negative_slope=0.2, inplace=True)
      (11): Conv2d(512, 2, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (12): BatchNorm2d(2, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    )
    (decoder): Sequential(
      (0): LeakyReLU(negative_slope=0.2, inplace=True)
      (1): ConvTranspose2d(2, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (2): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (3): ReLU(inplace=True)
      (4): ConvTranspose2d(512, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (5): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (6): ReLU(inplace=True)
      (7): ConvTranspose2d(256, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (8): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (9): ReLU(inplace=True)
      (10): ConvTranspose2d(128, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (11): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (12): ReLU(inplace=True)
      (13): ConvTranspose2d(64, 1, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (14): Tanh()
    )
  )
) [results/test_Train_batches_Mnist_scatter_20200603-16_04_09/log.txt INFO][train_gc.py:interp_batches_scatter():967][2020/06/03 16:04:13.801]


==> mnist_velocity/test_Train_AAE_batches_Fashion_20200810-10_32_31/args.txt <==
AE=AAE
alpha=20
batchSize=64
beta=0.01
beta1=0.9
ckptdir=results/test_Train_AAE_batches_Fashion_20200810-10_32_31/models
coe_err_Jx=0.01
coe_err_Jx_t=0.01
coe_err_L1=20.0
coe_err_Orth_d2t_Jx_t=0.001
coe_err_dt_norm=1
coe_err_gan=0.1
cuda=True
dataroot=./fashion_mnist
dataset=fashion_mnist
del_old_log=True
delta=0.01
delta_t=0.05
delta_z=0.01
func_call=test_Train_AAE_batches_Fashion
gamma=1.0
geodesic_w=10.0
gpus=[0]
imageSize=32
imgsdir=results/test_Train_AAE_batches_Fashion_20200810-10_32_31/images
jcbSize=8
logfile=results/test_Train_AAE_batches_Fashion_20200810-10_32_31/log.txt
lrD=0.0001
lrDecay=0.9
lrG=0.0001
lrinterp=0.02
manualSeed=None
nc=1
ndf=64
netD=
netG=results/test_Train_AAE_fashionmnist_10_20200428-23_23_51/models/G_ema_epoch_00200.pth
ngf=64
ngpu=1
niter=10
num_row=20
num_t=10
num_t_samples=10
nz=10
outdir=results/test_Train_AAE_batches_Fashion_20200810-10_32_31
outf=results/test_Train_AAE_batches_Fashion_20200810-10_32_31
print_iters=500
python_file=/home/gengcong/user/code/interpolate_images/train_run.py
resume_path=
save_images=False
speed_w=3.0
tb_logdir=name0:results/test_Train_AAE_batches_Fashion_20200810-10_32_31/tb
tbdir=results/test_Train_AAE_batches_Fashion_20200810-10_32_31/tb
test_model_path=results/test_Train_AAE_fashionmnist_10_20200428-21_50_34/models/G_ema_epoch_00200.pth
theta=0.1
time_str=20200810-10_32_31
var=3.0
weight_geodesic=0.01
workers=1
z_type=randn


==> mnist_velocity/test_Train_AAE_batches_Fashion_20200810-10_32_31/length_geodesic_AAE.txt <==
3.470861
3.467304


==> mnist_velocity/test_Train_AAE_batches_Fashion_20200810-10_32_31/length_linear_AAE.txt <==
4.276758
4.276758


==> mnist_velocity/test_Train_AAE_batches_Fashion_20200810-10_32_31/log.txt <==
OrderedDict([('python_file',
              '/home/gengcong/user/code/interpolate_images/train_run.py'),
             ('time_str', '20200810-10_32_31'),
             ('func_call', 'test_Train_AAE_batches_Fashion'),
             ('outdir',
              'results/test_Train_AAE_batches_Fashion_20200810-10_32_31'),
             ('ckptdir',
              'results/test_Train_AAE_batches_Fashion_20200810-10_32_31/models'),
             ('resume_path', ''),
             ('del_old_log', True),
             ('tbdir',
              'results/test_Train_AAE_batches_Fashion_20200810-10_32_31/tb'),
             ('tb_logdir',
              'name0:results/test_Train_AAE_batches_Fashion_20200810-10_32_31/tb'),
             ('logfile',
              'results/test_Train_AAE_batches_Fashion_20200810-10_32_31/log.txt'),
             ('gpus', [0]),
             ('argv_str',
              '------------------------------------------------------------'),
             ('dataset', 'fashion_mnist'),
             ('dataroot', './fashion_mnist'),
             ('imageSize', 32),
             ('nc', 1),
             ('batchSize', 64),
             ('cuda', True),
             ('workers', 1),
             ('lrD', 0.0001),
             ('lrG', 0.0001),
             ('lrDecay', 0.9),
             ('lrinterp', 0.02),
             ('print_iters', 500),
             ('niter', 10),
             ('nz', 10),
             ('var', 3.0),
             ('jcbSize', 8),
             ('theta', 0.1),
             ('delta', 0.01),
             ('delta_t', 0.05),
             ('geodesic_w', 10.0),
             ('speed_w', 3.0),
             ('weight_geodesic', 0.01),
             ('num_t_samples', 10),
             ('save_images', False),
             ('test_model_path',
              'results/test_Train_AAE_fashionmnist_10_20200428-21_50_34/models/G_ema_epoch_00200.pth'),
             ('netG',
              'results/test_Train_AAE_fashionmnist_10_20200428-23_23_51/models/G_ema_epoch_00200.pth'),
             ('num_t', 10),
             ('num_row', 20),
             ('delta_z', 0.01),
             ('AE', 'AAE')]) [results/test_Train_AAE_batches_Fashion_20200810-10_32_31/log.txt INFO][torch_utils.py:get_tbwriter_logger_checkpoint():201][2020/08/10 10:32:31.315]
=> loading dataset: fashion_mnist [results/test_Train_AAE_batches_Fashion_20200810-10_32_31/log.txt INFO][train_gc.py:data_loading():56][2020/08/10 10:32:32.358]
DataParallel(
  (module): Net_G_x_z_t(
    (Net_G_x_z): _netG(
      (encoder): Sequential(
        (0): Conv2d(1, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (1): LeakyReLU(negative_slope=0.2, inplace=True)
        (2): Conv2d(64, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (3): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (4): LeakyReLU(negative_slope=0.2, inplace=True)
        (5): Conv2d(128, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (6): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (7): LeakyReLU(negative_slope=0.2, inplace=True)
        (8): Conv2d(256, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (9): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (10): LeakyReLU(negative_slope=0.2, inplace=True)
        (11): Conv2d(512, 10, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (12): BatchNorm2d(10, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      )
      (decoder): Sequential(
        (0): LeakyReLU(negative_slope=0.2, inplace=True)
        (1): ConvTranspose2d(10, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (2): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (3): ReLU(inplace=True)
        (4): ConvTranspose2d(512, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (5): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (6): ReLU(inplace=True)
        (7): ConvTranspose2d(256, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (8): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (9): ReLU(inplace=True)
        (10): ConvTranspose2d(128, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (11): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (12): ReLU(inplace=True)
        (13): ConvTranspose2d(64, 1, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (14): Tanh()
      )
    )
    (encoder): Sequential(
      (0): Conv2d(1, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (1): LeakyReLU(negative_slope=0.2, inplace=True)
      (2): Conv2d(64, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (3): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (4): LeakyReLU(negative_slope=0.2, inplace=True)
      (5): Conv2d(128, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (6): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (7): LeakyReLU(negative_slope=0.2, inplace=True)
      (8): Conv2d(256, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (9): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (10): LeakyReLU(negative_slope=0.2, inplace=True)
      (11): Conv2d(512, 10, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (12): BatchNorm2d(10, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    )
    (decoder): Sequential(
      (0): LeakyReLU(negative_slope=0.2, inplace=True)
      (1): ConvTranspose2d(10, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (2): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (3): ReLU(inplace=True)
      (4): ConvTranspose2d(512, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (5): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (6): ReLU(inplace=True)
      (7): ConvTranspose2d(256, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (8): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (9): ReLU(inplace=True)
      (10): ConvTranspose2d(128, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (11): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (12): ReLU(inplace=True)
      (13): ConvTranspose2d(64, 1, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (14): Tanh()
    )
  )
) [results/test_Train_AAE_batches_Fashion_20200810-10_32_31/log.txt INFO][train_gc.py:interp_batches():923][2020/08/10 10:32:34.593]


==> mnist_velocity/test_Train_AAE_batches_Fashion_20200810-17_01_08/args.txt <==
AE=AAE
alpha=20
batchSize=64
beta=0.01
beta1=0.9
ckptdir=results/test_Train_AAE_batches_Fashion_20200810-17_01_08/models
coe_err_Jx=0.01
coe_err_Jx_t=0.01
coe_err_L1=20.0
coe_err_Orth_d2t_Jx_t=0.001
coe_err_dt_norm=1
coe_err_gan=0.1
cuda=True
dataroot=./fashion_mnist
dataset=fashion_mnist
del_old_log=True
delta=0.01
delta_t=0.05
delta_z=0.01
func_call=test_Train_AAE_batches_Fashion
gamma=1.0
geodesic_w=10.0
gpus=[0]
imageSize=32
imgsdir=results/test_Train_AAE_batches_Fashion_20200810-17_01_08/images
jcbSize=8
logfile=results/test_Train_AAE_batches_Fashion_20200810-17_01_08/log.txt
lrD=0.0001
lrDecay=0.9
lrG=0.0001
lrinterp=0.02
manualSeed=None
nc=1
ndf=64
netD=
netG=results/test_Train_AAE_fashionmnist_10_20200428-23_23_51/models/G_ema_epoch_00200.pth
ngf=64
ngpu=1
niter=10
num_row=20
num_t=10
num_t_samples=10
nz=10
outdir=results/test_Train_AAE_batches_Fashion_20200810-17_01_08
outf=results/test_Train_AAE_batches_Fashion_20200810-17_01_08
print_iters=500
python_file=/home/gengcong/user/code/interpolate_images/train_run.py
resume_path=
save_images=False
speed_w=5.0
tb_logdir=name0:results/test_Train_AAE_batches_Fashion_20200810-17_01_08/tb
tbdir=results/test_Train_AAE_batches_Fashion_20200810-17_01_08/tb
test_model_path=results/test_Train_AAE_fashionmnist_10_20200428-21_50_34/models/G_ema_epoch_00200.pth
theta=0.1
time_str=20200810-17_01_08
var=3.0
weight_geodesic=0.01
workers=1
z_type=randn


==> mnist_velocity/test_Train_AAE_batches_Fashion_20200810-17_01_08/length_geodesic_AAE.txt <==
2.737140
2.738547


==> mnist_velocity/test_Train_AAE_batches_Fashion_20200810-17_01_08/length_linear_AAE.txt <==
3.406484
3.406484


==> mnist_velocity/test_Train_AAE_batches_Fashion_20200810-17_01_08/log.txt <==
OrderedDict([('python_file',
              '/home/gengcong/user/code/interpolate_images/train_run.py'),
             ('time_str', '20200810-17_01_08'),
             ('func_call', 'test_Train_AAE_batches_Fashion'),
             ('outdir',
              'results/test_Train_AAE_batches_Fashion_20200810-17_01_08'),
             ('ckptdir',
              'results/test_Train_AAE_batches_Fashion_20200810-17_01_08/models'),
             ('resume_path', ''),
             ('del_old_log', True),
             ('tbdir',
              'results/test_Train_AAE_batches_Fashion_20200810-17_01_08/tb'),
             ('tb_logdir',
              'name0:results/test_Train_AAE_batches_Fashion_20200810-17_01_08/tb'),
             ('logfile',
              'results/test_Train_AAE_batches_Fashion_20200810-17_01_08/log.txt'),
             ('gpus', [0]),
             ('argv_str',
              '------------------------------------------------------------'),
             ('dataset', 'fashion_mnist'),
             ('dataroot', './fashion_mnist'),
             ('imageSize', 32),
             ('nc', 1),
             ('batchSize', 64),
             ('cuda', True),
             ('workers', 1),
             ('lrD', 0.0001),
             ('lrG', 0.0001),
             ('lrDecay', 0.9),
             ('lrinterp', 0.02),
             ('print_iters', 500),
             ('niter', 10),
             ('nz', 10),
             ('var', 3.0),
             ('jcbSize', 8),
             ('theta', 0.1),
             ('delta', 0.01),
             ('delta_t', 0.05),
             ('geodesic_w', 10.0),
             ('speed_w', 5.0),
             ('weight_geodesic', 0.01),
             ('num_t_samples', 10),
             ('save_images', False),
             ('test_model_path',
              'results/test_Train_AAE_fashionmnist_10_20200428-21_50_34/models/G_ema_epoch_00200.pth'),
             ('netG',
              'results/test_Train_AAE_fashionmnist_10_20200428-23_23_51/models/G_ema_epoch_00200.pth'),
             ('num_t', 10),
             ('num_row', 20),
             ('delta_z', 0.01),
             ('AE', 'AAE')]) [results/test_Train_AAE_batches_Fashion_20200810-17_01_08/log.txt INFO][torch_utils.py:get_tbwriter_logger_checkpoint():201][2020/08/10 17:01:08.864]
=> loading dataset: fashion_mnist [results/test_Train_AAE_batches_Fashion_20200810-17_01_08/log.txt INFO][train_gc.py:data_loading():56][2020/08/10 17:01:10.041]
DataParallel(
  (module): Net_G_x_z_t(
    (Net_G_x_z): _netG(
      (encoder): Sequential(
        (0): Conv2d(1, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (1): LeakyReLU(negative_slope=0.2, inplace=True)
        (2): Conv2d(64, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (3): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (4): LeakyReLU(negative_slope=0.2, inplace=True)
        (5): Conv2d(128, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (6): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (7): LeakyReLU(negative_slope=0.2, inplace=True)
        (8): Conv2d(256, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (9): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (10): LeakyReLU(negative_slope=0.2, inplace=True)
        (11): Conv2d(512, 10, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (12): BatchNorm2d(10, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      )
      (decoder): Sequential(
        (0): LeakyReLU(negative_slope=0.2, inplace=True)
        (1): ConvTranspose2d(10, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (2): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (3): ReLU(inplace=True)
        (4): ConvTranspose2d(512, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (5): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (6): ReLU(inplace=True)
        (7): ConvTranspose2d(256, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (8): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (9): ReLU(inplace=True)
        (10): ConvTranspose2d(128, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (11): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (12): ReLU(inplace=True)
        (13): ConvTranspose2d(64, 1, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (14): Tanh()
      )
    )
    (encoder): Sequential(
      (0): Conv2d(1, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (1): LeakyReLU(negative_slope=0.2, inplace=True)
      (2): Conv2d(64, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (3): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (4): LeakyReLU(negative_slope=0.2, inplace=True)
      (5): Conv2d(128, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (6): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (7): LeakyReLU(negative_slope=0.2, inplace=True)
      (8): Conv2d(256, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (9): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (10): LeakyReLU(negative_slope=0.2, inplace=True)
      (11): Conv2d(512, 10, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (12): BatchNorm2d(10, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    )
    (decoder): Sequential(
      (0): LeakyReLU(negative_slope=0.2, inplace=True)
      (1): ConvTranspose2d(10, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (2): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (3): ReLU(inplace=True)
      (4): ConvTranspose2d(512, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (5): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (6): ReLU(inplace=True)
      (7): ConvTranspose2d(256, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (8): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (9): ReLU(inplace=True)
      (10): ConvTranspose2d(128, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (11): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (12): ReLU(inplace=True)
      (13): ConvTranspose2d(64, 1, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (14): Tanh()
    )
  )
) [results/test_Train_AAE_batches_Fashion_20200810-17_01_08/log.txt INFO][train_gc.py:interp_batches():923][2020/08/10 17:01:12.578]


==> mnist_velocity/test_Train_AAE_batches_Fashion_20200810-17_13_56/args.txt <==
AE=AAE
alpha=20
batchSize=64
beta=0.01
beta1=0.9
ckptdir=results/test_Train_AAE_batches_Fashion_20200810-17_13_56/models
coe_err_Jx=0.01
coe_err_Jx_t=0.01
coe_err_L1=20.0
coe_err_Orth_d2t_Jx_t=0.001
coe_err_dt_norm=1
coe_err_gan=0.1
cuda=True
dataroot=./fashion_mnist
dataset=fashion_mnist
del_old_log=True
delta=0.01
delta_t=0.05
delta_z=0.01
func_call=test_Train_AAE_batches_Fashion
gamma=1.0
geodesic_w=10.0
gpus=[0]
imageSize=32
imgsdir=results/test_Train_AAE_batches_Fashion_20200810-17_13_56/images
jcbSize=8
logfile=results/test_Train_AAE_batches_Fashion_20200810-17_13_56/log.txt
lrD=0.0001
lrDecay=0.9
lrG=0.0001
lrinterp=0.02
manualSeed=None
nc=1
ndf=64
netD=
netG=results/test_Train_AAE_fashionmnist_10_20200428-23_23_51/models/G_ema_epoch_00200.pth
ngf=64
ngpu=1
niter=10
num_row=20
num_t=10
num_t_samples=10
nz=10
outdir=results/test_Train_AAE_batches_Fashion_20200810-17_13_56
outf=results/test_Train_AAE_batches_Fashion_20200810-17_13_56
print_iters=500
python_file=/home/gengcong/user/code/interpolate_images/train_run.py
resume_path=
save_images=False
speed_w=5.0
tb_logdir=name0:results/test_Train_AAE_batches_Fashion_20200810-17_13_56/tb
tbdir=results/test_Train_AAE_batches_Fashion_20200810-17_13_56/tb
test_model_path=results/test_Train_AAE_fashionmnist_10_20200428-21_50_34/models/G_ema_epoch_00200.pth
theta=0.1
time_str=20200810-17_13_56
var=3.0
weight_geodesic=0.01
workers=1
z_type=randn


==> mnist_velocity/test_Train_AAE_batches_Fashion_20200810-17_13_56/length_geodesic_AAE.txt <==
3.418023
3.417418


==> mnist_velocity/test_Train_AAE_batches_Fashion_20200810-17_13_56/length_linear_AAE.txt <==
4.276758
4.276758


==> mnist_velocity/test_Train_AAE_batches_Fashion_20200810-17_13_56/log.txt <==
OrderedDict([('python_file',
              '/home/gengcong/user/code/interpolate_images/train_run.py'),
             ('time_str', '20200810-17_13_56'),
             ('func_call', 'test_Train_AAE_batches_Fashion'),
             ('outdir',
              'results/test_Train_AAE_batches_Fashion_20200810-17_13_56'),
             ('ckptdir',
              'results/test_Train_AAE_batches_Fashion_20200810-17_13_56/models'),
             ('resume_path', ''),
             ('del_old_log', True),
             ('tbdir',
              'results/test_Train_AAE_batches_Fashion_20200810-17_13_56/tb'),
             ('tb_logdir',
              'name0:results/test_Train_AAE_batches_Fashion_20200810-17_13_56/tb'),
             ('logfile',
              'results/test_Train_AAE_batches_Fashion_20200810-17_13_56/log.txt'),
             ('gpus', [0]),
             ('argv_str',
              '------------------------------------------------------------'),
             ('dataset', 'fashion_mnist'),
             ('dataroot', './fashion_mnist'),
             ('imageSize', 32),
             ('nc', 1),
             ('batchSize', 64),
             ('cuda', True),
             ('workers', 1),
             ('lrD', 0.0001),
             ('lrG', 0.0001),
             ('lrDecay', 0.9),
             ('lrinterp', 0.02),
             ('print_iters', 500),
             ('niter', 10),
             ('nz', 10),
             ('var', 3.0),
             ('jcbSize', 8),
             ('theta', 0.1),
             ('delta', 0.01),
             ('delta_t', 0.05),
             ('geodesic_w', 10.0),
             ('speed_w', 5.0),
             ('weight_geodesic', 0.01),
             ('num_t_samples', 10),
             ('save_images', False),
             ('test_model_path',
              'results/test_Train_AAE_fashionmnist_10_20200428-21_50_34/models/G_ema_epoch_00200.pth'),
             ('netG',
              'results/test_Train_AAE_fashionmnist_10_20200428-23_23_51/models/G_ema_epoch_00200.pth'),
             ('num_t', 10),
             ('num_row', 20),
             ('delta_z', 0.01),
             ('AE', 'AAE')]) [results/test_Train_AAE_batches_Fashion_20200810-17_13_56/log.txt INFO][torch_utils.py:get_tbwriter_logger_checkpoint():201][2020/08/10 17:13:56.136]
=> loading dataset: fashion_mnist [results/test_Train_AAE_batches_Fashion_20200810-17_13_56/log.txt INFO][train_gc.py:data_loading():56][2020/08/10 17:13:57.332]
DataParallel(
  (module): Net_G_x_z_t(
    (Net_G_x_z): _netG(
      (encoder): Sequential(
        (0): Conv2d(1, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (1): LeakyReLU(negative_slope=0.2, inplace=True)
        (2): Conv2d(64, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (3): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (4): LeakyReLU(negative_slope=0.2, inplace=True)
        (5): Conv2d(128, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (6): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (7): LeakyReLU(negative_slope=0.2, inplace=True)
        (8): Conv2d(256, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (9): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (10): LeakyReLU(negative_slope=0.2, inplace=True)
        (11): Conv2d(512, 10, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (12): BatchNorm2d(10, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      )
      (decoder): Sequential(
        (0): LeakyReLU(negative_slope=0.2, inplace=True)
        (1): ConvTranspose2d(10, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (2): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (3): ReLU(inplace=True)
        (4): ConvTranspose2d(512, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (5): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (6): ReLU(inplace=True)
        (7): ConvTranspose2d(256, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (8): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (9): ReLU(inplace=True)
        (10): ConvTranspose2d(128, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (11): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
        (12): ReLU(inplace=True)
        (13): ConvTranspose2d(64, 1, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
        (14): Tanh()
      )
    )
    (encoder): Sequential(
      (0): Conv2d(1, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (1): LeakyReLU(negative_slope=0.2, inplace=True)
      (2): Conv2d(64, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (3): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (4): LeakyReLU(negative_slope=0.2, inplace=True)
      (5): Conv2d(128, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (6): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (7): LeakyReLU(negative_slope=0.2, inplace=True)
      (8): Conv2d(256, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (9): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (10): LeakyReLU(negative_slope=0.2, inplace=True)
      (11): Conv2d(512, 10, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (12): BatchNorm2d(10, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
    )
    (decoder): Sequential(
      (0): LeakyReLU(negative_slope=0.2, inplace=True)
      (1): ConvTranspose2d(10, 512, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (2): BatchNorm2d(512, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (3): ReLU(inplace=True)
      (4): ConvTranspose2d(512, 256, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (5): BatchNorm2d(256, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (6): ReLU(inplace=True)
      (7): ConvTranspose2d(256, 128, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (8): BatchNorm2d(128, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (9): ReLU(inplace=True)
      (10): ConvTranspose2d(128, 64, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (11): BatchNorm2d(64, eps=1e-05, momentum=0.1, affine=True, track_running_stats=True)
      (12): ReLU(inplace=True)
      (13): ConvTranspose2d(64, 1, kernel_size=(4, 4), stride=(2, 2), padding=(1, 1), bias=False)
      (14): Tanh()
    )
  )
) [results/test_Train_AAE_batches_Fashion_20200810-17_13_56/log.txt INFO][train_gc.py:interp_batches():923][2020/08/10 17:13:59.837]

